Multi-wavelength Optical and NIR Variability Analysis of the Blazar PKS 0027-426

We present multi-wavelength spectral and temporal variability analysis of PKS 0027-426 using optical griz observations from DES (Dark Energy Survey) between 2013-2018 and VOILETTE (VEILS Optical Light curves of Extragalactic TransienT Events) between 2018-2019 and near infrared (NIR) JKs observations from VEILS (VISTAExtragalactic Infrared Legacy Survey) between 2017-2019. Multiple methods of cross-correlation of each combination of light curve provides measurements of possible lags between optical-optical, optical-NIR, and NIR-NIR emission, for each observation season and for the entire observational period. Inter-band time lag measurements consistently suggest either simultaneous emission or delays between emission regions on timescales smaller than the cadences of observations. The colour-magnitude relation between each combination of filters was also studied to determine the spectral behaviour of PKS 0027-426. Our results demonstrate complex colour behaviour that changes between bluer when brighter (BWB), stable when brighter (SWB) and redder when brighter (RWB) trends over different timescales and using different combinations of optical filters. Additional analysis of the optical spectra is performed to provide further understanding of this complex spectral behaviour.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Other/DES-2021-0656_author_list.csv <==
Lastname,Firstname,Email,Authorname,JoinedAsBuilder,Affiliation,ORCID
Asorey,Jacobo,jasorey@gmail.com,J.~Asorey,False,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",
Carollo,Daniela,daniela.carollo@inaf.it,D.~Carollo,False,"",
Carollo,Daniela,daniela.carollo@inaf.it,D.~Carollo,False,"INAF, Astrophysical Observatory of Turin, I-10025 Pino Torinese, Italy",
Davis,Tamara,tamarad@physics.uq.edu.au ,T.~M.~Davis,False,"School of Mathematics and Physics, University of Queensland,  Brisbane, QLD 4072, Australia",0000-0002-4213-8783
Lewis,Geraint,geraint.lewis@sydney.edu.au,G.~F.~Lewis,False,"Sydney Institute for Astronomy, School of Physics, A28, The University of Sydney, NSW 2006, Australia",0000-0003-3081-9319
Malik,Umang,u6640155@anu.edu.au,U.~Malik,False,"The Research School of Astronomy and Astrophysics, Australian National University, ACT 2601, Australia",
Tucker,Brad E.,brad@mso.anu.edu.au,B.~E.~Tucker,False,"The Research School of Astronomy and Astrophysics, Australian National University, ACT 2601, Australia",
Aguena,Michel,aguena@linea.gov.br,M.~Aguena,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Allam,Sahar,sallam@fnal.gov,S.~Allam,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-7069-7857
Andrade-Oliveira,Felipe,felipe.andrade@linea.gov.br,F.~Andrade-Oliveira,True,"Instituto de F\'{i}sica Te\'orica, Universidade Estadual Paulista, S\~ao Paulo, Brazil",
Andrade-Oliveira,Felipe,felipe.andrade@linea.gov.br,F.~Andrade-Oliveira,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Bertin,Emmanuel,bertin@iap.fr,E.~Bertin,True,"CNRS, UMR 7095, Institut d'Astrophysique de Paris, F-75014, Paris, France",
Bertin,Emmanuel,bertin@iap.fr,E.~Bertin,True,"Sorbonne Universit\'es, UPMC Univ Paris 06, UMR 7095, Institut d'Astrophysique de Paris, F-75014, Paris, France",
Brooks,David,david.brooks@ucl.ac.uk,D.~Brooks,True,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK",0000-0002-8458-5047
Burke,David,daveb@slac.stanford.edu,D.~L.~Burke,True,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",
Burke,David,daveb@slac.stanford.edu,D.~L.~Burke,True,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",
Carnero Rosell,Aurelio,aurelio.crosell@gmail.com,A.~Carnero~Rosell,True,"Instituto de Astrofisica de Canarias, E-38205 La Laguna, Tenerife, Spain",0000-0003-3044-5150
Carnero Rosell,Aurelio,aurelio.crosell@gmail.com,A.~Carnero~Rosell,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0003-3044-5150
Carnero Rosell,Aurelio,aurelio.crosell@gmail.com,A.~Carnero~Rosell,True,"Universidad de La Laguna, Dpto. Astrofísica, E-38206 La Laguna, Tenerife, Spain",0000-0003-3044-5150
Carrasco Kind,Matias,mcarras2@illinois.edu,M.~Carrasco~Kind,True,"Center for Astrophysical Surveys, National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",0000-0002-4802-3194
Carrasco Kind,Matias,mcarras2@illinois.edu,M.~Carrasco~Kind,True,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA",0000-0002-4802-3194
Carretero,Jorge,jorgecarreteropalacios@gmail.com,J.~Carretero,True,"Institut de F\'{\i}sica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona) Spain",0000-0002-3130-0204
Costanzi,Matteo,mcostanzi@units.it,M.~Costanzi,True,"Astronomy Unit, Department of Physics, University of Trieste, via Tiepolo 11, I-34131 Trieste, Italy",
Costanzi,Matteo,mcostanzi@units.it,M.~Costanzi,True,"INAF-Osservatorio Astronomico di Trieste, via G. B. Tiepolo 11, I-34143 Trieste, Italy",
Costanzi,Matteo,mcostanzi@units.it,M.~Costanzi,True,"Institute for Fundamental Physics of the Universe, Via Beirut 2, 34014 Trieste, Italy",
da Costa,Luiz,ldacosta@fnal.gov,L.~N.~da Costa,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
da Costa,Luiz,ldacosta@fnal.gov,L.~N.~da Costa,True,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
da Silva Pereira,Maria Elidaiana,dasilvap@umich.edu,M.~E.~S.~Pereira,True,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",
De Vicente,Juan,juan.vicente@ciemat.es,J.~De~Vicente,True,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0001-8318-6813
Doel,Peter,apd@star.ucl.ac.uk,P.~Doel,True,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK",
Everett,Spencer,sweveret@ucsc.edu,S.~Everett,True,"Santa Cruz Institute for Particle Physics, Santa Cruz, CA 95064, USA",
Ferrero,Ismael,ferreroismael@gmail.com,I.~Ferrero,True,"Institute of Theoretical Astrophysics, University of Oslo. P.O. Box 1029 Blindern, NO-0315 Oslo, Norway",
Flaugher,Brenna,brenna@fnal.gov,B.~Flaugher,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-2367-5049
Frieman,Josh,frieman@fnal.gov,J.~Frieman,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0003-4079-3263
Frieman,Josh,frieman@fnal.gov,J.~Frieman,True,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",0000-0003-4079-3263
Gruen,Daniel,dgruen@usm.uni-muenchen.de,D.~Gruen,True,"Faculty of Physics, Ludwig-Maximilians-Universit\""at, Scheinerstr. 1, 81679 Munich, Germany",0000-0003-3270-7644
Gruendl,Robert,gruendl@illinois.edu,R.~A.~Gruendl,True,"Center for Astrophysical Surveys, National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",
Gruendl,Robert,gruendl@illinois.edu,R.~A.~Gruendl,True,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA",
Gschwend,Julia,julia@linea.gov.br,J.~Gschwend,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0003-3023-8362
Gschwend,Julia,julia@linea.gov.br,J.~Gschwend,True,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0003-3023-8362
Gutierrez,Gaston,gaston@fnal.gov,G.~Gutierrez,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0003-0825-0517
Hinton,Samuel,samuelreay@gmail.com,S.~R.~Hinton,True,"School of Mathematics and Physics, University of Queensland,  Brisbane, QLD 4072, Australia",
Hollowood,Devon L.,dhollowo@ucsc.edu,D.~L.~Hollowood,True,"Santa Cruz Institute for Particle Physics, Santa Cruz, CA 95064, USA",
Honscheid,Klaus,kh@fnal.gov,K.~Honscheid,True,"Center for Cosmology and Astro-Particle Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0002-6550-2023
Honscheid,Klaus,kh@fnal.gov,K.~Honscheid,True,"Department of Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0002-6550-2023
James,David,djames44@gmail.com,D.~J.~James,True,"Center for Astrophysics $\vert$ Harvard \& Smithsonian, 60 Garden Street, Cambridge, MA 02138, USA",0000-0001-5160-4486
Kuehn,Kyler,kkuehn@lowell.edu,K.~Kuehn,True,"Australian Astronomical Optics, Macquarie University, North Ryde, NSW 2113, Australia",0000-0003-0120-0808
Kuehn,Kyler,kkuehn@lowell.edu,K.~Kuehn,True,"Lowell Observatory, 1400 Mars Hill Rd, Flagstaff, AZ 86001, USA",0000-0003-0120-0808
Lidman,Christopher,christopher.lidman@anu.edu.au,C.~Lidman,True,"Centre for Gravitational Astrophysics, College of Science, The Australian National University, ACT 2601, Australia",0000-0003-1731-0497
Lidman,Christopher,christopher.lidman@anu.edu.au,C.~Lidman,True,"The Research School of Astronomy and Astrophysics, Australian National University, ACT 2601, Australia",0000-0003-1731-0497
Lima,Marcos,mlima@if.usp.br,M.~Lima,True,"Departamento de F\'isica Matem\'atica, Instituto de F\'isica, Universidade de S\~ao Paulo, CP 66318, S\~ao Paulo, SP, 05314-970, Brazil",
Lima,Marcos,mlima@if.usp.br,M.~Lima,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Maia,Marcio,maia@fnal.gov,M.~A.~G.~Maia,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0001-9856-9307
Maia,Marcio,maia@fnal.gov,M.~A.~G.~Maia,True,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0001-9856-9307
Menanteau,Felipe,felipe@illinois.edu,F.~Menanteau,True,"Center for Astrophysical Surveys, National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",0000-0002-1372-2534
Menanteau,Felipe,felipe@illinois.edu,F.~Menanteau,True,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA",0000-0002-1372-2534
Miquel,Ramon,rmiquel@ifae.es,R.~Miquel,True,"Instituci\'o Catalana de Recerca i Estudis Avan\c{c}ats, E-08010 Barcelona, Spain",0000-0002-6610-4836
Miquel,Ramon,rmiquel@ifae.es,R.~Miquel,True,"Institut de F\'{\i}sica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona) Spain",0000-0002-6610-4836
Morgan,Robert,robert.morgan@wisc.edu,R.~Morgan,True,"Physics Department, 2320 Chamberlin Hall, University of Wisconsin-Madison, 1150 University Avenue Madison, WI  53706-1390",
Ogando,Ricardo,ogando@on.br,R.~L.~C.~Ogando,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0003-2120-1154
Ogando,Ricardo,ogando@on.br,R.~L.~C.~Ogando,True,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0003-2120-1154
Palmese,Antonella,palmese@fnal.gov,A.~Palmese,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-6011-0530
Palmese,Antonella,palmese@fnal.gov,A.~Palmese,True,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",0000-0002-6011-0530
Paz-Chinchon,Francisco,fpc@ast.cam.ac.uk,F.~Paz-Chinch\'{o}n,True,"Center for Astrophysical Surveys, National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",
Paz-Chinchon,Francisco,fpc@ast.cam.ac.uk,F.~Paz-Chinch\'{o}n,True,"Institute of Astronomy, University of Cambridge, Madingley Road, Cambridge CB3 0HA, UK",
Pieres,Adriano,adriano.pieres@gmail.com,A.~Pieres,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0001-9186-6042
Pieres,Adriano,adriano.pieres@gmail.com,A.~Pieres,True,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0001-9186-6042
Plazas Malagón,Andrés,plazasmalagon@gmail.com,A.~A.~Plazas~Malag\'on,True,"Department of Astrophysical Sciences, Princeton University, Peyton Hall, Princeton, NJ 08544, USA",0000-0002-2598-0514
Sanchez,Eusebio,eusebio.sanchez@ciemat.es,E.~Sanchez,True,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0002-9646-8198
Scarpine,Vic,scarpine@fnal.gov,V.~Scarpine,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",
Serrano,Santiago,serrano@ieec.uab.es,S.~Serrano,True,"Institut d'Estudis Espacials de Catalunya (IEEC), 08034 Barcelona, Spain",
Serrano,Santiago,serrano@ieec.uab.es,S.~Serrano,True,"Institute of Space Sciences (ICE, CSIC),  Campus UAB, Carrer de Can Magrans, s/n,  08193 Barcelona, Spain",
Sevilla,Ignacio,nsevilla@fnal.gov,I.~Sevilla-Noarbe,True,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0002-1831-1953
Smith,Mathew,mat.smith@soton.ac.uk,M.~Smith,True,"School of Physics and Astronomy, University of Southampton,  Southampton, SO17 1BJ, UK",0000-0002-3321-1432
Soares-Santos,Marcelle,mssantos@umich.edu,M.~Soares-Santos,True,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",0000-0001-6082-8529
Suchyta,Eric,eric.d.suchyta@gmail.com,E.~Suchyta,True,"Computer Science and Mathematics Division, Oak Ridge National Laboratory, Oak Ridge, TN 37831",0000-0002-7047-9358
Swanson,Molly,molly.swanson@gmail.com,M.~E.~C.~Swanson,True,"Center for Astrophysical Surveys, National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",
Tarle,Gregory,gtarle@umich.edu,G.~Tarle,True,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",0000-0003-1704-0781
To,Chun-Hao,chunhaoto@gmail.com,C.~To,True,"Department of Physics, Stanford University, 382 Via Pueblo Mall, Stanford, CA 94305, USA",0000-0001-7836-2261
To,Chun-Hao,chunhaoto@gmail.com,C.~To,True,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",0000-0001-7836-2261
To,Chun-Hao,chunhaoto@gmail.com,C.~To,True,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",0000-0001-7836-2261
Banerji,Manda,mbanerji@ast.cam.ac.uk,M.~Banerji,False,"Institute of Astronomy, University of Cambridge, Madingley Road, Cambridge CB3 0HA, UK",
Banerji,Manda,mbanerji@ast.cam.ac.uk,M.~Banerji,False,"Kavli Institute for Cosmology, University of Cambridge, Madingley Road, Cambridge CB3 0HA, UK",

==> Other/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
